The dispersion measure of Fast Radio Bursts host galaxies: estimation from cosmological simulations

The dispersion measure(DM) of fast radio burst encodes important information such as its distance, properties of intervening medium. Based on simulations in the Illustris and IllustrisTNG projects, we analyze the DM of FRBs contributed by the interstellar medium and circumgalactic medium in the hosts, $\rm{DM_{host}}$. We explore two population models - tracing the star formation rate (SFR), and the stellar mass, i.e. young and old progenitors respectively. The distribution of $\rm{DM_{host}}$ shows significant differences at $z=0$ between two populations: the stellar mass model exhibits an excess at the low DM end with respect to the SFR model. The SFR (stellar mass) model has a median value of $\rm{DM_{host}}$=179 (63) $\rm{pc\, cm^{-3}}$ for galaxies with $M_*=10^{8-13}\,M_{\odot}$ in the TNG100-1. Galaxies in the Illustris-1 have a much smaller $\rm{DM_{host}}$. The distributions of $\rm{DM_{host}}$ deviate from log-normal function for both models. Furthermore, two populations differ moderately in the spatial offset from host galaxy's center, in the stellar mass function of hosts. $\rm{DM_{host}}$ increases with the stellar mass of hosts when $M_*<10^{10.5}\,M_{\odot}$, and fluctuate at higher mass. At $0<z<2$, $\rm{DM_{host}}$ increases with redshift. The differences in $\rm{DM_{host}}$ between two populations declines with increasing redshift. With more localized events available in the future, statistics such as $\rm{DM_{host}}$, the offset from galaxy center and the stellar mass function of hosts will be of great helpful to ascertain the origin of FRB. Meanwhile, statistics of $\rm{DM_{host}}$ of localized FRB events could help to constrain the baryon physics models in galaxy evolution.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
